Diffusion MRI Consistent Wire Models for Efficient Solutions of the Anisotropic Forward Problem in Electroencephalography

The surface Boundary Element Method (BEM) is one of the most commonly employed formulations to solve the forward problem in electroencephalography, but the applicability of its classical incarnations is lamentably limited to piece-wise homogeneous media. Several head tissues, however, are strongly anisotropic due to their complex underlying micro-structure. This implies that standard boundary integral formulations oversimplify the electrical properties of the head and produce unrealistic solutions, something that drastically limits the suitability and impact of BEM technologies to brain imaging. This contribution addresses this issue by observing that the brain anisotropy in the white matter is due to the presence of neuronal wire-like structures. We then extend the well known wire integral equations used for high frequency problems to the imperfectly conducting quasi-static case and we propose a new hybrid wire/surface/volume integral equation. When applied on multimodal magnetic resonance images combined with tractography, this new approach can flexibly and realistically handle the conductivity anisotropy in any head compartment providing high level of accuracy and efficiency. The beneficial properties of the new formulation together with its impact on brain imaging is demonstrated via numerical results on both canonical and realistic case scenarios.

==> elec_pot_256.csv <==
elec_idx,com_s,com_sv,com_svw,lf_s,lf_sv,lf_svw
1,-5.1154,-3.4479,-4.1591,-4.9252,-3.4534,-1.6812
2,1.1446,2.2011,-1.1541,1.211,1.9613,1.4702
3,25.586,21.143,11.711,25.298,20.002,13.65
4,36.674,29.219,17.646,36.395,27.798,18.991
5,58.774,43.326,28.287,58.411,41.676,28.348
6,70.864,49.589,33.262,70.35,47.914,32.629
7,91.141,59.542,42.664,90.535,57.983,39.801
8,109.21,65.502,50.247,108.79,64.493,44.71
9,110.64,64.915,51.093,110.3,64.075,44.463
10,3.8716,2.5741,0.27391,3.9907,2.3523,2.4526
11,12.547,9.4341,4.9309,12.392,8.743,6.8862
12,34.914,27.837,17.319,34.597,26.337,18.415
13,43.521,34.047,22.089,43.182,32.389,22.555
14,62.535,46.314,31.554,62.091,44.476,30.65
15,86.071,58.353,41.683,85.469,56.598,38.839
16,103.83,66.622,50.138,103.18,65.05,44.699
17,121.22,72.204,57.852,120.84,71.245,48.99
18,10.573,7.2021,3.9159,10.543,6.7422,5.7293
19,26.383,19.927,12.92,26.258,18.927,14.023
20,45.884,35.515,23.922,45.567,33.83,23.914
21,57.188,43.246,29.569,56.828,41.417,28.81
22,70.725,51.54,36.524,70.131,49.583,34.372
23,95.001,63.742,47.394,94.336,61.906,42.606
24,118.15,72.816,57.486,117.57,71.489,49.036
25,15.682,10.761,6.8039,15.529,10.108,8.2285
26,50.636,38.692,26.869,50.308,36.927,26.247
27,59.935,45.067,32.307,59.323,43.087,30.571
28,83.851,58.948,43.378,83.166,56.94,39.466
29,96.671,65.076,49.12,96.017,63.256,43.584
30,10.476,6.1251,4.1749,10.495,5.774,5.5031
31,22.594,15.279,10.893,22.505,14.607,11.593
32,34.785,25.549,18.024,34.853,24.59,18.201
33,46.179,34.741,24.872,45.942,33.255,24.141
34,69.13,50.893,37.726,68.336,48.641,34.587
35,80.941,57.643,43.618,80.212,55.417,39.003
36,19.393,12.433,9.1439,19.514,12.057,9.8478
37,34.214,24.115,18.052,34.285,23.2,17.723
38,64.578,47.607,35.867,63.797,45.45,32.776
39,75.443,54.046,41.528,74.767,51.952,36.968
40,92.471,63.358,49.036,91.78,61.352,42.691
41,107.45,70.021,54.898,106.73,68.109,46.904
42,122.36,74.177,60.65,121.39,72.701,49.657
43,120.81,70.847,58.055,120.14,69.784,48.054
44,96.301,57,45.769,95.769,56.107,38.494
45,27.331,18.258,14.117,27.636,17.85,13.944
46,47.003,33.581,26.51,46.585,32.15,24.229
47,55.852,39.558,31.729,55.588,38.264,28.05
48,74.973,52.175,41.641,74.581,50.654,35.904
49,107.32,69.032,55.873,106.57,67.23,46.058
50,116.47,72.061,59.146,115.59,70.405,47.948
51,117.53,70.826,58.817,116.63,69.426,47.217
52,98.261,58.97,48.934,97.642,58.037,39.16
53,28.007,18.702,15.131,28.127,18.122,14.391
54,43.971,30.759,25.361,43.851,29.796,22.305
55,62.87,43.841,35.679,62.674,42.639,30.599
56,83.141,55.72,45.902,82.716,54.429,37.495
57,93.581,61.059,50.571,92.962,59.575,40.431
58,109.48,67.751,56.369,108.63,66.308,44.804
59,88.121,55.272,46.483,87.344,54.179,35.813
60,26.449,17.789,15.116,26.382,17.154,13.704
61,38.146,26.873,23.136,38.078,26.137,19.27
62,60.862,42.014,35.692,60.745,41.061,28.337
63,67.563,46.055,39.219,67.13,44.931,30.274
64,84.631,55.087,46.518,83.718,53.735,35.646
65,79.558,51.507,43.602,78.718,50.357,33.002
66,2.0326,0.51608,2.0269,2.0853,0.47377,1.5532
67,26.693,19.075,17.205,26.479,18.392,13.746
68,35.263,25.695,23.223,35.159,25.09,16.847
69,53.312,37.326,32.535,53.153,36.508,24.153
70,55.46,38.629,33.612,55.234,37.816,24.434
71,69.262,46.432,39.684,68.5,45.233,29.484
72,-7.3284,-5.8329,-2.8151,-7.2735,-5.6697,-2.9899
73,23.199,17.893,17.21,23.065,17.558,10.859
74,39.229,28.576,25.683,39.1,28.091,17.54
75,53.644,37.338,32.459,53.265,36.534,23.133
76,64.297,43.097,36.827,63.634,42.152,27.048
77,62.791,41.227,34.629,62.22,40.448,25.785
78,81.951,50.779,42.079,81.395,49.887,33.03
79,83.311,50.595,40.543,82.82,49.745,33.582
80,77.379,47.226,35.894,76.741,46.298,31.565
81,-12.793,-9.6125,-5.9031,-12.687,-9.3305,-5.4539
82,8.9956,7.8971,9.2549,9.0055,7.9241,4.0323
83,8.0856,7.6561,9.1089,8.1453,7.7244,3.224
84,20.275,16.288,15.765,20.325,16.16,8.5801
85,41.3,29.461,25.518,40.864,28.895,17.247
86,47.836,32.979,27.934,47.323,32.358,19.782
87,55.787,36.777,29.955,55.313,36.103,22.771
88,57.472,37.431,29.737,57.079,36.739,23.485
89,45.378,30.687,21.576,45.19,30.193,19.041
90,-16.437,-12.043,-7.7951,-16.386,-11.734,-7.1736
91,-15.437,-11.332,-7.1441,-15.381,-11.022,-6.7564
92,-11.987,-8.3869,-4.2431,-11.944,-8.1092,-5.5344
93,-8.0414,-5.0729,-1.3201,-8.0135,-4.862,-3.9398
94,-2.9974,-0.40992,2.7249,-2.8748,-0.17504,-2.161
95,6.2996,6.7021,8.2149,6.3659,6.7716,2.0511
96,11.886,10.957,10.818,11.829,10.894,4.2606
97,18.704,15.513,13.958,18.496,15.265,7.2498
98,28.51,21.435,17.723,28.361,21.244,11.44
99,32.349,23.535,17.847,32.342,23.331,13.156
100,20.513,16.875,10.73,20.668,16.767,8.5028
101,-18.114,-13.173,-8.7721,-18.049,-12.845,-7.9061
102,-19.649,-14.196,-9.3791,-19.611,-13.824,-8.7794
103,-18.889,-13.584,-8.5061,-18.846,-13.149,-8.7947
104,-17.642,-12.461,-7.3271,-17.595,-12.036,-8.4921
105,-16.464,-10.785,-5.4991,-16.458,-10.422,-8.7592
106,-14.123,-8.2109,-3.5321,-14.009,-7.7519,-8.1732
107,-3.6684,0.34708,2.4369,-3.6362,0.53673,-3.2494
108,0.19656,3.3531,4.2689,0.16791,3.466,-1.4037
109,15.235,13.409,11.509,15.116,13.313,5.5954
110,7.1396,8.5711,6.4779,7.1845,8.5787,2.0721
111,8.0726,9.5121,5.2439,8.1958,9.4915,2.9534
112,-20.84,-15.016,-9.9361,-20.812,-14.615,-9.4409
113,-22.488,-16.203,-10.522,-22.451,-15.701,-10.669
114,-24.444,-17.504,-11.075,-24.351,-16.858,-12.439
115,-22.899,-15.813,-9.4731,-22.815,-15.179,-12.267
116,-15.968,-9.2888,-4.5371,-15.813,-8.8248,-9.2982
117,-16.436,-8.7119,-4.7881,-16.162,-8.1186,-9.6636
118,-6.1074,-0.48192,0.58091,-6.101,-0.29281,-4.3533
119,-4.9354,0.70808,0.74991,-4.9015,0.91406,-3.6074
120,-3.6024,2.2321,0.0069138,-3.4323,2.3648,-2.4119
121,-24.327,-17.446,-11.744,-24.32,-16.98,-11.281
122,-26.359,-19.017,-12.467,-26.262,-18.313,-13.109
123,-26.464,-18.874,-12.047,-26.372,-18.189,-13.849
124,-26.427,-17.846,-11.228,-26.248,-17.082,-14.634
125,-27.807,-18.339,-11.882,-27.575,-17.524,-15.507
126,-23.683,-13.52,-9.1341,-23.38,-12.803,-13.214
127,-24.727,-12.703,-10.176,-24.516,-12.196,-13.005
128,-14.861,-4.8739,-5.9681,-14.715,-4.6401,-7.4463
129,-3.7984,2.4071,-0.96009,-3.6861,2.4959,-2.1334
130,7.5166,9.6011,3.0459,7.6082,9.5439,3.4732
131,20.27,17.023,8.6729,20.235,16.768,9.0893
132,46.615,31.464,19.419,46.397,30.98,20.386
133,63.23,40.121,26.954,62.808,39.41,26.874
134,-26.019,-18.66,-12.591,-26.015,-18.137,-12.286
135,-29.429,-21.18,-14.262,-29.33,-20.424,-14.633
136,-31.872,-22.904,-15.576,-31.762,-22.085,-16.181
137,-35.91,-25.368,-17.575,-35.646,-24.298,-19.262
138,-36.626,-23.976,-17.359,-36.347,-23.012,-19.85
139,-39.994,-24.602,-19.537,-39.804,-23.728,-20.71
140,-34.079,-18.926,-16.115,-33.946,-18.32,-17.112
141,-26.491,-12.249,-13.098,-26.309,-11.842,-12.313
142,-17.589,-5.6179,-9.9601,-17.304,-5.3304,-7.1942
143,4.9346,8.5461,-0.094086,5.0086,8.4071,3.3534
144,17.643,15.907,5.5089,17.556,15.572,8.9098
145,31.222,23.664,10.771,31.073,23.166,15.009
146,-28.005,-19.995,-13.686,-28.002,-19.444,-13.237
147,-32.105,-22.989,-15.815,-32.029,-22.242,-15.9
148,-34.834,-24.902,-17.33,-34.731,-24.065,-17.547
149,-40.159,-28.327,-20.262,-39.912,-27.246,-21.2
150,-43.099,-28.537,-21.692,-42.871,-27.461,-22.796
151,-41.254,-24.725,-20.581,-41.06,-23.844,-20.793
152,-35.853,-19.044,-18.309,-35.617,-18.433,-16.811
153,-29.449,-13.521,-16.115,-29.147,-13.032,-12.55
154,-19.506,-6.5269,-11.704,-19.173,-6.219,-7.4554
155,-11.303,-0.78292,-8.9011,-11.147,-0.73392,-2.7256
156,14.214,14.489,2.5219,14.128,14.095,8.5092
157,-34.515,-24.579,-17.231,-34.465,-23.823,-16.948
158,-37.419,-26.63,-18.915,-37.356,-25.777,-18.618
159,-44.431,-31.358,-23.142,-44.225,-30.17,-23.124
160,-48.252,-32.296,-25.347,-47.991,-31.035,-24.953
161,-49.041,-30.225,-26.07,-48.81,-29.166,-23.76
162,-48.489,-28.457,-26.35,-48.082,-27.317,-22.16
163,-34.874,-16.71,-20.106,-34.502,-16.064,-13.803
164,-25.242,-9.6969,-15.726,-25.033,-9.3803,-8.7095
165,-17.915,-4.6429,-12.656,-17.74,-4.5638,-4.5565
166,-31.078,-21.98,-15.426,-31.097,-21.423,-14.554
167,-36.576,-25.944,-18.504,-36.51,-25.142,-17.761
168,-43.497,-30.92,-22.842,-43.371,-29.844,-21.681
169,-47.942,-33.784,-25.605,-47.747,-32.54,-24.542
170,-52.695,-35.748,-28.539,-52.412,-34.408,-26.316
171,-53.722,-33.828,-29.244,-53.454,-32.638,-25.306
172,-51.286,-30.574,-28.173,-50.79,-29.341,-23.048
173,-38.271,-19.052,-22.175,-37.757,-18.28,-14.836
174,-31.346,-13.998,-18.953,-31.112,-13.673,-10.667
175,-30.196,-21.292,-14.994,-30.214,-20.782,-13.916
176,-35.8,-25.305,-18.116,-35.77,-24.582,-17.068
177,-42.004,-29.764,-21.967,-41.876,-28.752,-20.421
178,-49.43,-34.578,-26.66,-49.184,-33.381,-24.239
179,-54.303,-36.284,-29.435,-54.061,-35.102,-25.732
180,-55.447,-35.727,-30.137,-55.101,-34.509,-25.418
181,-49.687,-28.831,-27.476,-49.05,-27.687,-20.523
182,-42.439,-22.797,-23.98,-41.835,-21.988,-16.33
183,-20.125,-6.3159,-13.513,-20.05,-6.3406,-5.3419
184,-5.2324,3.3541,-6.7121,-5.1304,3.2184,1.1107
185,30.334,23.555,9.8669,30.053,22.891,15.08
186,63.641,41.43,25.922,63.368,40.622,27.826
187,92.671,55.9,40.958,92.147,54.923,38.24
188,-31.039,-21.79,-15.503,-31.076,-21.296,-14.184
189,-35.763,-25.048,-18.22,-35.797,-24.443,-16.545
190,-43.857,-30.848,-23.188,-43.659,-29.815,-21
191,-46.23,-31.54,-24.462,-46.059,-30.686,-21.398
192,-53.336,-34.63,-28.683,-53.137,-33.682,-24.141
193,-52.407,-32.636,-28.255,-52.213,-31.86,-22.765
194,-42.325,-23.564,-23.282,-41.861,-22.906,-16.553
195,-21.474,-7.8349,-13.631,-21.221,-7.7461,-6.1712
196,5.7946,9.7181,-0.90709,5.8021,9.3031,5.506
197,23.275,20.221,6.9769,23.191,19.668,12.631
198,41.845,30.698,15.627,41.52,29.825,19.9
199,75.657,48.589,32.253,75.159,47.348,32.699
200,-31.691,-22.129,-15.914,-31.717,-21.633,-14.311
201,-33.951,-23.647,-17.208,-33.969,-23.106,-15.391
202,-38.733,-26.779,-20.039,-38.62,-26.098,-17.663
203,-45.53,-27.413,-24.276,-45.218,-26.826,-18.898
204,-30.2,-15.904,-16.682,-29.921,-15.718,-11.267
205,-11.272,-2.4189,-7.9361,-11.084,-2.6272,-2.535
206,17.411,16.644,5.0099,17.383,16.076,10.064
207,35.323,27.458,13.317,35.181,26.677,17.461
208,68.194,45.85,29.317,67.701,44.492,30.368
209,-28.948,-20.132,-14.494,-28.968,-19.733,-12.761
210,-32.048,-22.054,-16.221,-32.085,-21.663,-14.101
211,-33.637,-20.941,-17.625,-33.519,-20.813,-14.032
212,-27.278,-16.268,-14.633,-27.088,-16.233,-11.007
213,-8.5084,-2.6909,-5.9881,-8.2037,-2.8279,-2.3555
214,3.9416,6.4141,-0.075086,4.0145,5.9545,3.4594
215,33.813,27.03,14.499,33.513,25.818,17.086
216,60.134,43.323,27.677,59.707,41.761,28.257
217,-25.548,-17.839,-12.781,-25.533,-17.507,-11.071
218,-27.848,-19.26,-13.999,-27.857,-18.935,-12.059
219,-28.371,-19.461,-14.36,-28.374,-19.195,-12.184
220,-31.222,-21.126,-15.95,-31.217,-20.896,-13.421
221,-28.073,-18.782,-14.531,-28.037,-18.601,-11.84
222,-15.827,-10.217,-9.1261,-15.689,-10.182,-6.3501
223,-13.155,-7.3429,-8.0431,-12.879,-7.2931,-4.9429
224,9.5206,9.6251,2.9689,9.4965,9.0448,5.8264
225,23.53,19.933,10.107,23.315,18.915,12.552
226,36.518,28.997,16.76,36.192,27.662,18.581
227,-17.215,-11.965,-9.3581,-17.112,-11.865,-6.9839
228,-23.469,-15.913,-12.264,-23.387,-15.749,-9.7486
229,-24.189,-16.632,-12.412,-24.148,-16.427,-10.144
230,-26.236,-18.085,-13.282,-26.237,-17.837,-11.184
231,-26.422,-18.316,-13.284,-26.415,-18.012,-11.374
232,-24.121,-16.883,-12.102,-24.108,-16.588,-10.362
233,-21.417,-14.903,-11.059,-21.376,-14.721,-8.9033
234,-21.865,-15.309,-11.142,-21.806,-15.07,-9.1828
235,-22.939,-16.038,-11.609,-22.9,-15.778,-9.7136
236,-22.212,-15.62,-11.212,-22.171,-15.352,-9.425
237,-17.375,-12.337,-9.1881,-17.286,-12.182,-7.1001
238,-17.439,-12.45,-9.1321,-17.365,-12.284,-7.1568
239,-20.095,-14.201,-10.286,-20.017,-13.969,-8.3939
240,-19.696,-13.991,-10.045,-19.621,-13.751,-8.2538
241,-13.706,-10.132,-7.3781,-13.614,-10.001,-5.5194
242,-6.5264,-5.6999,-3.5491,-6.3925,-5.5831,-2.377
243,-4.4734,-4.3179,-2.2871,-4.3262,-4.2014,-1.4455
244,-7.3514,-6.2089,-3.7641,-7.2165,-6.0583,-2.7713
245,-11.346,-8.7919,-5.7181,-11.232,-8.5883,-4.6139
246,-12.981,-9.843,-6.4821,-12.874,-9.6127,-5.3783
247,-6.9294,-5.8839,-3.3231,-6.8015,-5.7219,-2.6126
248,-11.699,-9.0039,-5.7281,-11.577,-8.7676,-4.8209
249,-13.685,-10.288,-6.6711,-13.598,-10.035,-5.7586
250,-15.03,-11.164,-7.3821,-14.966,-10.912,-6.3707
251,4.9246,2.0891,2.7259,5.0736,2.0457,3.0136
252,1.5716,-0.019917,1.3779,1.6806,-0.02047,1.394
253,-6.9494,-5.8459,-3.1671,-6.8178,-5.6674,-2.6607
254,-10.044,-7.8679,-4.6831,-9.9313,-7.6431,-4.1189
255,-15.654,-11.557,-7.5551,-15.591,-11.275,-6.726
256,-16.879,-12.364,-8.2191,-16.829,-12.078,-7.2843


==> err_s_033_00218_033.csv <==
x_pos,fem_err,hybrid_err,sym_err,femft_err
5.7471,0.93052,0.085633,0.30939,1.0950
11.494,1.1159,0.085875,0.31233,0.9161
22.989,1.8866,0.086276,0.32388,1.0143
34.483,1.7183,0.086422,0.34443,0.4810
45.977,1.3727,0.086474,0.3776,1.0944
57.471,0.78754,0.088524,0.43106,0.7390
68.966,1.4575,0.10436,0.52061,0.7094
74.713,2.8089,0.13419,0.58781,1.5213
80.46,3.5206,0.21436,0.67743,1.2162
86.207,2.2331,0.43404,0.79795,2.0190
91.954,5.4605,1.0558,1.0084,3.2567
95.402,3.662,1.9861,1.5003,4.6253
97.701,4.6099,3.3247,2.7135,4.9350


==> pot_shallow_111_simnibs_002sk.txt <==
elec_idx,coms,lfs,comsv,lfsv,comsvw,lfsvw
1,4.6182,4.9488,4.9087,4.5248,14.454,8.6053
2,24.303,24.611,23.141,22.539,31.968,25.629
3,31.726,31.71,29.889,28.877,40.456,34.312
4,-17.204,-16.79,-15.087,-15.267,-3.2724,-8.097
5,34.96,35.299,33.621,33.262,30.351,22.691
6,70.202,70.251,65.75,64.926,57.846,49.052
7,69.011,69.183,64.891,64.052,63.763,55.584
8,29.265,29.524,27.299,26.5,42.038,37.196
9,-48.976,-48.769,-44.078,-44.318,-26.149,-28.617
10,-49.082,-48.695,-43.545,-43.659,-29.269,-32.382
11,-21.259,-20.695,-16.777,-16.768,-11.738,-17.224
12,32.985,33.659,32.823,32.937,21.17,13.579
13,107.16,107.42,95.805,95.655,64.262,54.822
14,174.45,173.98,152.15,151.44,108.56,97.437
15,151.77,151.31,136.35,135.26,107.41,96.43
16,108.18,107.83,100.47,99.213,90.44,80.988
17,54.769,54.906,51.739,50.766,61.662,55.546
18,27.43,27.644,25.812,24.981,44.249,40.645
19,4.9169,5.1834,4.8637,4.1578,26.481,24.309
20,-70.965,-70.785,-63.651,-63.848,-44.393,-45.539
21,-85.705,-85.471,-74.513,-74.65,-61.155,-62.835
22,-86.76,-86.134,-70.286,-70.074,-68.18,-71.309
23,-5.7711,-4.1986,4.3189,5.4427,-24.276,-28.93
24,208.31,208.26,169.62,170.41,95.676,87.89
25,365.97,362.31,282.3,281.61,187.73,176.56
26,250.5,248.29,212.01,210.32,156.45,143.2
27,141.32,140.8,129.54,128.32,112.79,102.8
28,62.338,62.454,59.22,58.334,70.459,65.159
29,19.814,20.121,19.513,18.764,41.435,39.35
30,-0.71741,-0.41369,-0.020082,-0.7118,24.005,22.793
31,-89.652,-89.561,-80.224,-80.431,-59.226,-59.283
32,-111.25,-111.17,-96.883,-97.001,-81.226,-81.663
33,-155.33,-155.18,-124.92,-124.83,-125.94,-124.06
34,-155.53,-154.71,-112.14,-111.2,-146.54,-137.26
35,211.83,212.51,156.99,162.08,22.201,38.09
36,525.29,517.15,362.26,365.4,241.84,234.53
37,302.48,300.83,241.58,241.69,173.3,163.33
38,125.02,124.94,114.7,113.94,104.43,96.954
39,43.177,43.518,42.452,41.738,59.846,57.221
40,7.5885,7.9051,8.58,7.8332,33.49,32.895
41,-14.767,-14.457,-12.754,-13.363,14.593,14.801
42,-101.13,-100.97,-90.35,-90.359,-67.278,-66.247
43,-126.67,-126.87,-110.78,-110.97,-90.907,-89.444
44,-181.54,-181.98,-148.85,-149.23,-140.79,-135.5
45,-206.8,-207.29,-153.37,-152.59,-172.01,-160.01
46,-92.623,-92.887,-53.382,-52.592,-124.23,-108.73
47,154.74,156.56,117.75,121.23,38.817,51.501
48,149.62,150.17,124.71,125.65,88.931,88.562
49,83.18,83.76,76.511,76.597,71.709,70.016
50,31.904,32.488,32.627,32.301,48.869,48.381
51,-9.8384,-9.4232,-7.21,-7.7457,20.244,21.129
52,-22.291,-22.036,-19.47,-20.079,9.2646,10.014
53,-103.28,-103.32,-93.096,-93.112,-66.454,-64.618
54,-134.16,-134.57,-118.16,-118.43,-94.23,-91.017
55,-176.72,-177.28,-147.34,-147.16,-131.32,-123.43
56,-175.48,-175.94,-140.67,-139.54,-132.9,-121.42
57,-117.6,-117.68,-88,-87.188,-97.658,-83.667
58,-45.934,-44.967,-31.151,-29.8,-46.353,-33.985
59,-0.83558,0.3541,4.1202,5.1373,2.865,9.7586
60,9.3096,10.221,12.666,13.018,22.56,26.347
61,-10.99,-10.362,-6.3616,-6.4639,17.495,20.162
62,-20.551,-20.134,-16.346,-16.704,12.144,14.201
63,-31.385,-31.016,-27.775,-28.132,2.4274,3.899
64,-103.87,-103.96,-94.681,-94.541,-63.374,-60.148
65,-134.61,-135,-119.39,-119.56,-91.631,-86.308
66,-138.56,-138.87,-117.54,-117.07,-96.461,-86.946
67,-88.323,-87.976,-73.152,-72.739,-55.237,-45.594
68,-51.669,-51.21,-42.608,-42.395,-17.637,-11.334
69,-45.052,-44.656,-38.882,-38.92,-7.453,-3.5614
70,-54.625,-54.406,-49.737,-49.904,-16.491,-13.465
71,-117.98,-118.12,-104.87,-104.71,-75.434,-68.764
72,-91.357,-91.228,-81.39,-81.275,-50.258,-43.762
73,-70.912,-70.669,-62.597,-62.61,-30.734,-24.833
74,-83.034,-82.968,-75.895,-75.893,-42.247,-37.933
75,-96.804,-96.872,-88.341,-88.248,-55.534,-51.62
76,-70.556,-70.425,-64.729,-64.826,-30.697,-26.829

